EnergyBench: a live, gate-aligned benchmark of day-ahead forecasts for European power markets

Energy forecasting models are usually compared on backtests and fixed public datasets. Backtests can use data that did not yet exist when the forecast would have been made, and a fixed test set, reused across studies and possibly contained in the pretraining data of foundation models, invites overfitting to the benchmark. EnergyBench evaluates every entry live instead. Each day at 11:30 CET/CEST, thirty minutes before the day-ahead (SDAC) gate closes, every model forecasts the next day's price, wind and solar generation and load on the 15-minute grid for six bidding zones (BE, NL, FR, DE-LU, DK1, DK2). Unlike existing live benchmarks, EnergyBench runs the models itself, on one information set that it freezes at the cut-off and publishes, including three numerical weather prediction models, so that foundation models can be compared with and without the same weather covariates under the actual market deadline. Errors are pooled per series against a seasonal-naive baseline, and models are ranked by a Bradley-Terry rating on the Elo scale with a day-bootstrap interval. The field spans baselines, linear and gradient-boosted models on the frozen weather, eighteen time-series foundation models from eleven families, ensembles, and the grid operators' own forecasts. Over the first thirty-two live days, the covariates reduced the error of each of the ten foundation models run with and without them by 37-51% on matched races (64-73% on wind, 48-61% on solar). Used zero-shot, these models match or outperform a LightGBM model trained on the same covariates. Model size, from 3M to 331M parameters, has a much smaller effect, and median ensembles of the covariate models rank highest. The grid operators' pre-gate forecasts remain ahead on wind and solar, where the best single foundation models have 16-22% more error; on load the gap is 4-6%, within the intervals.

==> elo_live.dat <==
y elo lo hi cov label
0 756.1 32.3 25.8 0 climatology
1 756.4 32.8 35.3 0 naive\_weekly
2 813.9 47.0 35.8 0 naive\_daily
3 822.9 20.7 21.8 0 ttm\_r2
4 839.2 38.6 36.5 0 toto
5 875.5 31.9 28.4 0 lin\_lags
6 881.6 41.1 28.6 0 lgbm\_lags
7 890.6 28.4 27.3 0 sundial
8 905.5 25.7 23.2 0 t0\_alpha
9 913.4 34.8 31.5 0 moirai2
10 916.4 21.7 21.2 0 t0\_beta
11 920.5 23.5 27.5 0 tirex
12 932.1 22.2 16.8 0 tirex2
13 938.6 30.7 23.6 0 chronos\_bolt
14 946.5 30.8 33.2 1 lin\_cov
15 949.1 26.5 26.4 0 timesfm25
16 950.7 32.2 31.0 0 tabby
17 951.6 24.4 21.2 0 timesfm3
18 954.7 28.1 28.7 0 tabby\_pretrain
19 963.8 25.5 22.2 0 chronos2
20 975.9 30.4 22.9 0 t0\_gamma
21 989.9 43.5 41.3 0 toto2
22 994.6 25.8 27.2 0 timestral
23 995.5 33.4 22.1 0 ens\_fm
24 1011.6 41.4 37.6 0 toto2\_1b
25 1015.1 17.1 21.9 1 lin\_cov\_2y
26 1065.7 27.8 30.3 1 timesfm25\_cov
27 1082.2 26.4 29.5 1 lgbm\_cov
28 1096.1 16.5 20.2 1 t0\_alpha\_cov
29 1106.0 28.9 31.7 1 tirex2\_cov
30 1124.8 34.3 38.4 1 tabby\_pretrain\_cov
31 1125.2 39.5 43.0 1 tabby\_cov
32 1138.6 38.2 29.9 1 lgbm\_prod
33 1140.0 22.5 18.4 1 t0\_beta\_cov
34 1185.6 22.8 35.2 1 chronos2\_cov
35 1191.7 24.5 26.9 1 timesfm3\_cov
36 1193.0 28.4 31.5 1 timestral\_cov
37 1207.1 36.5 40.3 1 t0\_gamma\_cov
38 1223.1 34.1 40.8 1 ens\_fm\_cov
39 1259.2 37.5 44.1 1 ens\_hybrid


==> example_BE_wind.dat <==
h actual chronos2 chronos2_cov lo hi tso_cutoff tso_final
0.0 3.3026 0.2455 3.3857 2.2427 4.1355 3.0153 3.0668
0.25 3.321 0.2447 3.4981 2.3521 4.251 3.0546 3.1077
0.5 3.3266 0.2431 3.5504 2.4891 4.2425 3.0918 3.1452
0.75 3.3767 0.2454 3.5805 2.5796 4.2725 3.1287 3.1866
1.0 3.4401 0.2286 3.623 2.628 4.3512 3.2173 3.2565
1.25 3.3701 0.2236 3.6191 2.6909 4.3075 3.2605 3.2976
1.5 3.4616 0.2265 3.6572 2.813 4.3493 3.3022 3.3347
1.75 3.4714 0.2258 3.7079 2.8193 4.4039 3.3459 3.3694
2.0 3.4701 0.218 3.7102 2.8012 4.4525 3.4303 3.4273
2.25 3.4575 0.2115 3.7096 2.8659 4.4133 3.4746 3.4667
2.5 3.4171 0.1918 3.9518 3.1637 4.4937 3.5159 3.4998
2.75 3.4426 0.1879 4.0061 3.353 4.5426 3.5534 3.5302
3.0 3.5411 0.1796 4.0031 3.3732 4.5631 3.6089 3.5639
3.25 3.6396 0.1771 3.9914 3.3163 4.5037 3.6408 3.5822
3.5 3.7165 0.1706 3.9879 3.3729 4.5306 3.6646 3.5999
3.75 3.7207 0.1696 3.9441 3.3327 4.5231 3.6811 3.621
4.0 3.7024 0.1644 3.9341 3.3639 4.5243 3.72 3.652
4.25 3.6606 0.1598 3.9968 3.3978 4.5569 3.7296 3.6628
4.5 3.5827 0.1532 3.9936 3.3975 4.52 3.7334 3.6674
4.75 3.5674 0.1518 3.9646 3.3702 4.5065 3.7341 3.6702
5.0 3.5848 0.1344 3.997 3.3721 4.5718 3.7227 3.6618
5.25 3.7381 0.1342 3.9618 3.4036 4.507 3.7172 3.6625
5.5 3.7964 0.1324 3.9487 3.3826 4.505 3.7076 3.6592
5.75 3.8194 0.1258 3.9401 3.3747 4.4692 3.69 3.6487
6.0 3.8512 0.1182 3.9371 3.3173 4.4615 3.6598 3.6202
6.25 3.7836 0.118 3.9224 3.3789 4.4773 3.639 3.6093
6.5 3.7492 0.1139 3.9167 3.3606 4.3755 3.617 3.5976
6.75 3.6836 0.1087 3.9186 3.4179 4.4241 3.5944 3.586
7.0 3.701 0.1111 3.92 3.4246 4.4298 3.5437 3.5791
7.25 3.6262 0.1078 3.8858 3.3405 4.3545 3.5182 3.5687
7.5 3.6044 0.1026 3.8856 3.3537 4.3706 3.495 3.5584
7.75 3.6866 0.1028 3.8512 3.3178 4.3742 3.47 3.547
8.0 3.7237 0.1115 3.8286 3.337 4.3686 3.4308 3.5269
8.25 3.6352 0.1094 3.8767 3.3408 4.3849 3.4034 3.506
8.5 3.6753 0.1058 3.8595 3.2681 4.3429 3.3789 3.4838
8.75 3.6767 0.111 3.8175 3.2365 4.3132 3.3533 3.4594
9.0 3.6369 0.0981 3.8183 3.1974 4.3602 3.307 3.4134
9.25 3.5014 0.1007 3.7778 3.2306 4.3017 3.2812 3.3791
9.5 3.4035 0.0998 3.7709 3.2062 4.293 3.2554 3.3436
9.75 3.342 0.0953 3.7464 3.1668 4.246 3.2312 3.307
10.0 3.2673 0.0844 3.7514 3.1382 4.2453 3.1914 3.238
10.25 3.3093 0.0812 3.7304 3.1907 4.2523 3.1748 3.2065
10.5 3.4182 0.0851 3.6207 3.0576 4.0536 3.1612 3.1801
10.75 3.4538 0.0771 3.6158 3.0898 4.0974 3.1522 3.1587
11.0 3.5151 0.0742 3.6237 3.0169 4.116 3.1473 3.1399
11.25 3.4099 0.0719 3.6019 2.976 4.053 3.1354 3.1183
11.5 3.2884 0.0679 3.5879 3.0201 4.0502 3.1257 3.1028
11.75 3.1314 0.0683 3.5733 3.0231 4.065 3.1181 3.0942
12.0 3.3861 0.068 3.5554 3.0407 4.0809 3.1168 3.0876
12.25 3.4332 0.0627 3.5736 3.0391 4.0587 3.1136 3.0726
12.5 3.1484 0.0624 3.5703 2.941 4.0347 3.1078 3.0565
12.75 2.8869 0.0682 3.5433 2.9259 4.014 3.1024 3.0424
13.0 2.6666 0.0647 3.5305 2.884 4.0399 3.1064 3.026
13.25 2.5608 0.0661 3.501 2.8967 4.0026 3.102 3.0128
13.5 2.6359 0.0643 3.4892 2.8921 3.9888 3.0979 3.0006
13.75 2.765 0.0665 3.4725 2.8563 3.9707 3.0917 2.988
14.0 2.8029 0.0628 3.4792 2.808 3.9582 3.0928 2.9864
14.25 2.7935 0.0629 3.4531 2.8343 3.9654 3.0848 2.9691
14.5 2.4274 0.0806 3.4311 2.7673 3.8654 3.069 2.9499
14.75 2.3395 0.0746 3.4121 2.7628 3.8801 3.0484 2.9288
15.0 2.4216 0.0778 3.4103 2.7252 3.8927 3.027 2.9007
15.25 2.4998 0.0748 3.3967 2.7242 3.846 2.9965 2.869
15.5 2.3571 0.0723 3.3899 2.7714 3.8419 2.9631 2.8342
15.75 2.1192 0.0762 3.3809 2.7594 3.8546 2.9246 2.7935
16.0 2.0288 0.0773 3.3606 2.7279 3.8662 2.868 2.7382
16.25 2.1537 0.0731 3.352 2.7068 3.8296 2.8077 2.6781
16.5 2.3038 0.0753 3.322 2.5984 3.7963 2.7485 2.6184
16.75 2.2629 0.0849 3.2645 2.5481 3.7576 2.6847 2.5533
17.0 2.206 0.0776 3.1961 2.4132 3.749 2.587 2.4442
17.25 2.1288 0.0802 3.1473 2.2956 3.7073 2.5034 2.3599
17.5 1.8933 0.0821 3.0834 2.262 3.6414 2.4235 2.2751
17.75 1.6921 0.0855 3.0366 2.204 3.5733 2.341 2.1889
18.0 1.5341 0.0856 2.9457 2.1043 3.5327 2.2262 2.0529
18.25 1.4134 0.0875 2.8201 1.9913 3.4852 2.1441 1.9718
18.5 1.4192 0.1098 2.5572 1.7081 3.2155 2.0646 1.8937
18.75 1.36 0.1113 2.4565 1.6102 3.1322 1.9859 1.8155
19.0 1.2215 0.1252 2.3376 1.4927 3.0931 1.8989 1.731
19.25 1.1062 0.1304 2.2265 1.4406 2.9895 1.8334 1.6755
19.5 1.0863 0.1313 2.1867 1.4128 2.8977 1.7745 1.6272
19.75 1.0856 0.142 2.1217 1.3767 2.875 1.7154 1.581
20.0 1.1055 0.1714 2.067 1.3162 2.8357 1.6633 1.5536
20.25 1.1084 0.1813 2.002 1.2856 2.7822 1.6174 1.5275
20.5 1.1092 0.1814 1.9553 1.2499 2.76 1.574 1.5014
20.75 1.0799 0.1903 1.9054 1.2073 2.6961 1.53 1.4766
21.0 1.1527 0.2082 1.8753 1.2096 2.6872 1.4812 1.4602
21.25 1.1833 0.2191 1.827 1.1629 2.6253 1.4545 1.4408
21.5 1.1992 0.2251 1.7781 1.1522 2.5744 1.4285 1.4233
21.75 1.2157 0.2303 1.7295 1.0874 2.5494 1.4022 1.4089
22.0 1.1899 0.2321 1.6707 1.0697 2.4736 1.3774 1.3879
22.25 1.1825 0.2291 1.6322 1.0427 2.4584 1.3618 1.3818
22.5 1.1586 0.2254 1.4095 0.8777 2.2306 1.3532 1.3807
22.75 1.1518 0.2217 1.3914 0.8671 2.2141 1.3492 1.3825
23.0 1.21 0.2173 1.3703 0.8526 2.2348 1.362 1.3856
23.25 1.2806 0.2187 1.3767 0.855 2.2511 1.3702 1.3992
23.5 1.3363 0.2162 1.3969 0.8595 2.2492 1.3825 1.4137
23.75 1.3833 0.2163 1.3761 0.8625 2.2207 1.3988 1.4332


==> example_FR_solar.dat <==
h actual chronos2 chronos2_cov lo hi tso_final
0.0 0.0 0.0638 0.0652 0.0024 0.1097 0.0
0.25 0.0 0.0508 0.0553 0.0 0.1159 0.0
0.5 0.0 0.0419 0.046 0.0 0.1068 0.0
0.75 0.0 0.0698 0.0706 0.0 0.1139 0.0
1.0 0.0 0.0538 0.0543 0.0 0.1034 0.0
1.25 0.0 0.067 0.0632 0.0 0.1217 0.0
1.5 0.0 0.0702 0.0637 0.0 0.1121 0.0
1.75 0.0 0.0678 0.0617 0.0 0.1226 0.0
2.0 0.0 0.0389 0.0299 0.0 0.0989 0.0
2.25 0.0 0.0506 0.0388 0.0 0.0898 0.0
2.5 0.0 0.076 0.0624 0.0 0.1017 0.0
2.75 0.0 0.0713 0.0557 0.0 0.1109 0.0
3.0 0.0 0.074 0.0618 0.0 0.1021 0.0
3.25 0.0 0.0706 0.0599 0.0 0.0998 0.0
3.5 0.0 0.05 0.0418 0.0 0.1207 0.0
3.75 0.0 0.0682 0.0621 0.0 0.1053 0.0
4.0 0.0 0.0666 0.0618 0.0 0.1013 0.0
4.25 0.0 0.0533 0.0497 0.0 0.108 0.0
4.5 0.0 0.0436 0.0414 0.0 0.1008 0.0
4.75 0.0 0.0692 0.0652 0.0 0.1056 0.0
5.0 0.0 0.0531 0.0495 0.0 0.0965 0.0
5.25 0.0 0.0658 0.0579 0.0 0.1156 0.0
5.5 0.0 0.0711 0.0616 0.0 0.1117 0.0
5.75 0.0 0.0692 0.0616 0.0 0.1245 0.0
6.0 0.0 0.0388 0.0307 0.0 0.1029 0.0
6.25 0.0 0.0555 0.0472 0.0 0.1046 0.0
6.5 0.0 0.1298 0.1404 0.0 0.2797 0.0
6.75 0.0 0.1295 0.1299 0.0 0.2584 0.0
7.0 0.2041 0.139 0.1375 0.0134 0.2725 0.0
7.25 0.2122 0.1693 0.1785 0.0623 0.2979 0.0
7.5 0.2083 0.1416 0.1768 0.0666 0.2783 0.0
7.75 0.2024 0.2293 0.2651 0.0897 0.3332 0.0
8.0 0.2434 0.3101 0.3327 0.174 0.4101 0.0
8.25 0.3642 0.4527 0.4636 0.2795 0.5939 0.0541
8.5 0.6781 0.7666 0.7507 0.5159 0.917 0.2995
8.75 1.1698 1.2232 1.211 0.9227 1.437 0.8236
9.0 1.7917 1.723 1.7829 1.4096 2.058 1.4647
9.25 2.5387 2.3143 2.5073 1.9836 2.8835 2.2795
9.5 3.482 3.0212 3.2907 2.787 3.7222 3.0541
9.75 4.4064 3.787 4.1572 3.5923 4.7707 3.9506
10.0 5.47 4.626 5.0766 4.5017 5.7572 4.8515
10.25 6.5044 5.396 6.0811 5.2732 6.9743 6.0785
10.5 7.4056 6.2982 7.4139 6.4434 8.348 6.987
10.75 8.3034 6.997 8.3317 7.3295 9.3191 7.9518
11.0 9.2086 7.6497 9.2285 8.1454 10.2337 8.888
11.25 10.1042 8.2594 9.9629 8.8488 11.0625 9.969
11.5 10.702 8.8026 10.6702 9.5952 11.756 10.8545
11.75 11.4447 9.2092 11.2878 10.1453 12.3801 11.584
12.0 12.0229 9.5611 11.8545 10.6924 12.9179 12.4353
12.25 12.8223 10.0263 12.4396 11.181 13.4914 13.198
12.5 13.4364 10.2885 12.9035 11.5622 14.0068 13.9674
12.75 13.9672 10.5111 13.2551 11.9171 14.3325 14.3502
13.0 14.5879 10.6256 13.5647 12.1253 14.7292 14.8285
13.25 15.0842 10.6197 13.716 12.3134 14.9298 15.2134
13.5 15.4045 10.5806 13.6957 12.3464 15.0021 15.6058
13.75 15.6325 10.5763 13.7323 12.3045 14.9444 15.6466
14.0 15.764 10.3971 13.654 12.1624 14.8736 15.7018
14.25 15.71 10.2072 13.4311 12.0535 14.823 15.7009
14.5 15.6244 9.8422 13.784 12.5593 14.9522 15.6797
14.75 15.5233 9.6004 13.6648 12.4895 14.955 15.3136
15.0 15.3925 9.4061 13.5398 12.1862 14.7802 14.9194
15.25 14.7928 9.0174 13.1607 11.7665 14.335 14.5156
15.5 14.4829 8.5781 12.7386 11.5332 13.8446 14.0969
15.75 14.0222 8.0808 12.275 11.0554 13.4165 13.3539
16.0 13.2721 7.51 11.773 10.6354 12.7858 12.609
16.25 12.3905 7.0142 11.092 10.0073 12.1001 11.8586
16.5 11.3842 6.4357 10.2895 9.2654 11.2105 11.044
16.75 10.2137 5.7334 9.3753 8.425 10.2315 9.9374
17.0 9.0113 5.0085 8.3468 7.4716 9.2161 8.7651
17.25 7.7679 4.3636 7.3059 6.5438 8.0581 7.536
17.5 6.3821 3.6695 6.2107 5.5173 6.893 6.2955
17.75 4.9415 3.0554 5.1447 4.4837 5.7413 5.0461
18.0 3.5803 2.3102 4.0699 3.5258 4.695 3.7816
18.25 2.387 1.7126 3.0956 2.5371 3.626 2.4909
18.5 1.4487 1.0381 1.5875 1.0666 2.0193 1.4979
18.75 0.8448 0.6381 0.9732 0.5914 1.313 1.0154
19.0 0.4796 0.4048 0.578 0.3171 0.8048 0.5205
19.25 0.277 0.2741 0.3411 0.1776 0.5068 0.1948
19.5 0.1906 0.191 0.2327 0.1227 0.3413 0.0082
19.75 0.1851 0.1772 0.2055 0.0868 0.3137 0.0
20.0 0.1815 0.1712 0.1976 0.1095 0.2855 0.0
20.25 0.1838 0.1494 0.1762 0.1036 0.2755 0.0
20.5 0.1833 0.1252 0.1581 0.0959 0.2413 0.0
20.75 0.1821 0.1218 0.1611 0.0789 0.1932 0.0
21.0 0.0 0.0919 0.1263 0.0479 0.1916 0.0
21.25 0.0 0.0835 0.1236 0.0273 0.1887 0.0
21.5 0.0 0.0721 0.0977 0.0046 0.1674 0.0
21.75 0.0 0.0532 0.0784 0.0 0.1499 0.0
22.0 0.0 0.0471 0.0659 0.0161 0.169 0.0
22.25 0.0 0.0359 0.0661 0.0006 0.1126 0.0
22.5 0.0 0.0741 0.0813 0.0137 0.122 0.0
22.75 0.0 0.0691 0.0771 0.0127 0.136 0.0
23.0 0.0 0.072 0.0851 0.0097 0.1284 0.0
23.25 0.0 0.0695 0.0832 0.009 0.1237 0.0
23.5 0.0 0.0489 0.0604 0.0069 0.1396 0.0
23.75 0.0 0.0674 0.076 0.0026 0.1256 0.0


==> release.dat <==
x gap lo hi best ridge
0.0 61.7 13.6 14.9 61.7 1
1.0 19.8 14.1 15.3 19.8 0
9.0 33.0 12.4 16.1 19.8 0
10.0 32.1 12.9 14.3 19.8 0
11.0 20.8 12.0 12.7 19.8 0
11.8 29.1 15.4 17.1 19.8 1
12.2 23.8 14.9 17.0 19.8 0
12.8 12.9 11.4 12.7 12.9 0
13.2 10.9 10.5 11.9 10.9 0


==> zones_load.dat <==
x zone races naivedaily chronos2 lgbmcov chronos2cov tsocutoff tsofinal
0 BE 28 2.178 0.812 1.136 0.797 0.830 nan
1 NL 22 2.050 0.631 1.181 0.600 0.618 nan
2 FR 28 1.091 0.468 0.906 0.420 0.309 nan
3 DE 19 2.718 0.824 0.912 0.822 0.846 nan


==> zones_price.dat <==
x zone races naivedaily chronos2 lgbmcov chronos2cov tsocutoff tsofinal
0 BE 31 0.517 0.372 0.346 0.252 nan nan
1 NL 31 0.544 0.394 0.345 0.263 nan nan
2 FR 31 0.521 0.397 0.339 0.285 nan nan
3 DE 19 0.416 0.304 0.263 0.183 nan nan
4 DK1 19 0.434 0.319 0.265 0.199 nan nan
5 DK2 19 0.421 0.317 0.258 0.207 nan nan


==> zones_ws.dat <==
x zone races naivedaily chronos2 lgbmcov chronos2cov tsocutoff tsofinal
0 BE 55 0.808 0.703 0.235 0.274 0.198 0.189
1 NL 36 0.692 0.640 0.242 0.314 0.278 0.259
2 FR 62 0.742 0.643 0.213 0.238 nan 0.184
3 DE 36 0.648 0.574 0.218 0.198 nan 0.127
4 DK1 35 0.868 0.756 0.293 0.289 nan nan
5 DK2 35 0.826 0.713 0.295 0.275 nan nan

